Abstract Interpretation-Based Feature Importance for SVMs

We propose a symbolic representation for support vector machines (SVMs) by means of abstract interpretation, a well-known and successful technique for designing and implementing static program analyses. We leverage this abstraction in two ways: (1) to enhance the interpretability of SVMs by deriving a novel feature importance measure, called abstract feature importance (AFI), that does not depend in any way on a given dataset of the accuracy of the SVM and is very fast to compute, and (2) for verifying stability, notably individual fairness, of SVMs and producing concrete counterexamples when the verification fails. We implemented our approach and we empirically demonstrated its effectiveness on SVMs based on linear and non-linear (polynomial and radial basis function) kernels. Our experimental results show that, independently of the accuracy of the SVM, our AFI measure correlates much more strongly with the stability of the SVM to feature perturbations than feature importance measures widely available in machine learning software such as permutation feature importance. It thus gives better insight into the trustworthiness of SVMs.

==> Plot-crime/BA-poly-reg1.txt <==
3	3	  75.686137  	
3	6	  76.178747  	
3	9	  76.178747  	
3	12	  76.697748  
3	15	  76.706545  
6	3	  78.193174  
6	6	  79.195989  
6	9	  79.459887  	
6	12	  77.938072  	
6	15	  78.193174  	
9	3	  77.647783  	
9	6	  77.911682  	
9	9	  77.929275  	
9	12	  78.694581  
9	15	  78.439479  	
12	3	  73.539761  	
12	6	  75.57178   	
12	9	  76.864884  	
12	12	  77.647783  	
12	15	  77.401478  	

==> Plot-crime/BA-rbf.txt <==
0.4	0.0001  77.427868  
0.4	0.0006  77.700563  
0.4	0.0011  78.694581  
0.4	0.0016  78.703378  
0.4	0.0021  78.703378  
0.8	0.0001  78.193174  
0.8	0.0006  78.949683  
0.8	0.0011  79.195989  
0.8	0.0016  79.213582  
0.8	0.0021  79.213582  
1.2	0.0001  77.463054  
1.2	0.0006  79.459887  
1.2	0.0011  79.706193  
1.2	0.0016  79.468684  
1.2	0.0021  79.723786  
1.4	0.0001  77.454258  
1.4	0.0006  79.442294  
1.4	0.0011  80.2076    
1.4	0.0016  79.970091  
1.4	0.0021  79.987685  
1.6	0.0001  77.955665  
1.6	0.0006  79.943702  
1.6	0.0011  80.2076    
1.6	0.0016  80.225194  
1.6	0.0021  80.23399   


==> Plot-crime/RO-poly-reg1.txt <==
3	3	   7.769424
3	6	   8.270677
3	9	   9.774436
3	12	   10.776942
3	15	   11.278195
6	3	   27.318296
6	6	   32.581454
6	9	   34.33584
6	12	   34.586466
6	15	   34.085213
9	3	   41.353383
9	6	   44.360902
9	9	   42.35589
9	12	   42.857143
9	15	   42.35589
12	3	   38.095238
12	6	   42.105263
12	9	   42.35589
12	12	   43.107769
12	15	   44.110276

==> Plot-crime/RO-rbf.txt <==
0.4	0.0001  91.22807
0.4	0.0006  89.223058
0.4	0.0011  86.967419
0.4	0.0016  86.967419
0.4	0.0021  86.466165
0.8	0.0001  91.729323
0.8	0.0006  87.218045
0.8	0.0011  84.210526
0.8	0.0016  81.954887
0.8	0.0021  78.446115
1.2	0.0001  90.225564
1.2	0.0006  84.461153
1.2	0.0011  80.701754
1.2	0.0016  77.443609
1.2	0.0021  75.18797
1.4	0.0001  89.974937
1.4	0.0006  83.709273
1.4	0.0011  77.694236
1.4	0.0016  75.438596
1.4	0.0021  73.684211
1.6	0.0001  89.724311
1.6	0.0006  82.957393
1.6	0.0011  77.443609
1.6	0.0016  74.43609
1.6	0.0021  70.927318

